Simultaneous Finite Automata: An Efficient Data-Parallel Model for Regular Expression Matching

Automata play important roles in wide area of computing and the growth of multicores calls for their efficient parallel implementation. Though it is known in theory that we can perform the computation of a finite automaton in parallel by simulating transitions, its implementation has a large overhead due to the simulation. In this paper we propose a new automaton called simultaneous finite automaton (SFA) for efficient parallel computation of an automaton. The key idea is to extend an automaton so that it involves the simulation of transitions. Since an SFA itself has a good property of parallelism, we can develop easily a parallel implementation without overheads. We have implemented a regular expression matcher based on SFA, and it has achieved over 10-times speedups on an environment with dual hexa-core CPUs in a typical case.

==> img/bench5.dat <==
1  2457984836 1.04841182901
2  1103053356 2.33622459293
3  1027791332 2.5072991933 
4  554036668  4.65128127151
5  443297672  5.81320530282	 
6  399140340  6.45632655822
7  458008174  5.62649429396
8  277903380  9.27293643424
9  265623710  9.70162030189
10 224398710  11.4839357927
11 206560186  12.4756877281
12 271155362  9.50370429186


==> img/bench50.dat <==
1  5033801624  0.511935227108 
2  2994028494  0.860706697603 
3  2005835044  1.28474192597  
4  1494410160  1.72441304708  
5  1202542380  2.14294350075  
6  1118994860  2.30294210431  
7  874186186   2.94786215897  
8  753597864   3.41956964146  
9  678143456   3.80005197248  
10 615545092   4.1865013808   
11 563416344   4.57384739552  
12 582320142   4.42536706484  



==> img/bench500.dat <==
1  8519522828  0.302479426328 
2  97835035494 0.0263400566534
3  78544083578 0.0328093506246
4  50672754348 0.0508553444698
5  43979729782 0.0585947296715
6  38869429832 0.0662983838131
7  34086939718 0.0756002269174
8  25439728650 0.101297478957 
9  24885975390 0.103551511935 
10 22230202374 0.115922488435 
11 22941157888 0.112330004884 
12 20599614988 0.125098472913 


==> img/bencha.dat <==
1  2185363908 1.17919966014
2  1095894732 2.35148532277
3  732288912  3.51907605778
4  545571594  4.7234504251 
5  442420120  5.82473594917
6  369468032  6.97483991687
7  316327962  8.1465462658 
8  277330404  9.2920947016 
9  246412592  10.4579898157
10 224147010  11.4968313769
11 206555864  12.4759487709
12 188192972  13.6932870033


==> img/dfa.dat <==
#X    Y    Y min.  max.
100 0.210088 0.208148 0.246428 105
200 0.4194 0.416808 0.444892 205
300 0.627897 0.6246 0.641416 305
400 0.837169 0.832988 0.857264 405
500 1.04638 1.04116 1.06218 505
600 1.25568 1.2491 1.27672 605
700 1.46484 1.45738 1.48526 705
800 1.71049 1.66521 1.86632 805
900 1.93553 1.87326 2.07298 905
1000 2.16542 2.08139 2.30288 1005


==> img/huge.dat <==
1 2.321 2.321 6.041
2 2.321 4.550 12.11
3 2.321 6.917 16.60
4 2.321 9.167 18.37
5 2.321 11.27 18.89
6 2.321 13.59 19.17

==> img/sfa.dat <==
#X    Y    Y min.  max.
100 0.504152 0.20074 0.790514 95
200 0.854918 0.436756 0.960575 195
300 0.921565 0.541328 1.01158 295
400 1.04586 0.719701 1.12649 395
500 1.11001 0.757208 1.33897 495
600 1.23879 0.796102 1.51302 595
700 1.30665 0.990755 1.59309 695
800 1.45481 1.01968 1.6903 795
900 1.58344 1.1823 1.90505 895
1000 1.62653 1.28647 1.90948 995

